The complex evolution of the X-ray binary transient MAXI J1807+132 along the decay of its discovery outburst

MAXI J1807+132 is an X-ray transient discovered during the decay of an outburst in 2017. We present optical and X-ray monitoring of the source over more than 125 days, from outburst to quiescence. The outburst decay is characterized by the presence of several re-flares with a quasi-periodic recurrence time of $\sim 6.5$ days. We detect broad H and He emission lines during outburst, characteristic of transient low mass X-ray binaries. These emission lines show strong variability from epoch to epoch and, in particular, during the early stages are found embedded into deep and very broad absorption features. The quiescent spectrum shows H$\alpha$ in emission and no obvious signatures of the donor star. XMM-Newton and Swift spectra can be fitted with standard X-ray models for accreting black-holes and neutron stars, although the obtained spectral parameters favour the latter scenario. Conversely, other observables such as the optical/X-ray flux ratio, the likely systemic velocity ($\gamma \sim -150$ km s$^{-1}$) and the re-flares recurrence time suggest a black hole nature. We discuss all the above possibilities with emphasis on the strong similarities of MAXI J1807+132 with short orbital period systems.

==> figures/1_all_spectra/lines.dat <==
################# Hidrogen #################                                                                                                
##########################
#  Balmer series
##########################                                                                                     
H\alpha 6562.760   
H\beta 4861.327   
H\gamma 4340.465
H\delta 4101.735 
##########################
#  HeI
##########################                                             
He\textsc{i}	5875.618
He\textsc{i}	6678.149

##########################
#  HeII
##########################                                             
He\textsc{ii}     4685.750                                                                 
#He\textsc{ii}     5411.551     
#He\textsc{ii}     4541.7
#He\textsc{ii}     4199.9
#He\textsc{ii}     4025.7


==> figures/3_WHT_phot/SlnR_phot_results.txt <==
#Mjd Mag Magerr
57956.0227656 20.51573931012991 0.03311276015291407
57956.0241661 20.491917919565452 0.029404051845441346
57956.0255781 20.500527622956252 0.028440603017876678
57956.0269786 20.598528297000886 0.02868400351173956
57956.028379 20.47308314153399 0.02613308843776864
57956.0297911 20.529827435817367 0.027435361260677853
57956.0311915 20.511866133129928 0.025020040873223157
57956.032592 20.477250509416464 0.026046986356992416
57956.034004 20.549808944308076 0.02724702069644862
57956.0354045 20.62644825299727 0.030086313441798965
57956.0368049 20.548095192993408 0.029125669695288507
57956.0382054 20.520319984036814 0.026158277223701308
57956.0396174 20.560608450300784 0.027150201010366512
57956.0410179 20.653957880359176 0.031987954910110576
57956.0424299 20.51051965967694 0.027159783455043107
57956.0438304 20.508118546458917 0.025705533955522056
57956.0452309 20.500677742697995 0.03160583887313471
57956.0466429 20.58537892851436 0.030661010713169744
57956.0480434 20.55172678986024 0.025725136555465704
57956.0494438 20.66793715970354 0.02739114210096999
57956.0508443 20.59883595390971 0.027699003159589366
57956.0522563 20.533671181268765 0.02584113033132312
57956.0536568 20.490492996771152 0.02581242873652132
57956.0550573 20.6420742333669 0.02720854872197698
57956.0564693 20.484158605926893 0.024329780802919265
57956.0578698 20.518349917144093 0.025984976722246828
57956.0592702 20.61569730912029 0.0282446035742839
57956.0606823 20.497511886948576 0.023918436448650222
57956.0620827 20.53262176474444 0.02871553077926514
57956.0634832 20.56592077197841 0.025243513332998038
57956.0648952 20.556017892500503 0.024949423932307237
57956.0662957 20.526979330100403 0.023779835612614514
57956.0676961 20.61241078543849 0.027732970560164907
57956.0690966 20.589169956635914 0.026044100538882797
57956.0705086 20.619622605548138 0.027325980037403257
57956.0719091 20.553111194813876 0.025209811855222603
57956.0733096 20.610211490387744 0.027980647607576153
57956.0747216 20.591379810494896 0.02564073064971826
57956.0761221 20.593239493843953 0.0284455572914528
57956.0775225 20.687840103320227 0.029141910472303065
57956.0789398 20.55292731835306 0.026090605264359492
57956.0803466 20.614230794844325 0.0289987556765952
57956.0817471 20.586276947370383 0.0262545659730888
57956.0831475 20.541357137247168 0.02606107298377578
57956.0845596 20.536315950793202 0.028159424449341407
57956.08596 20.503590630873106 0.023396943387160328
57956.0873605 20.463296718377585 0.022698237923215167
57956.0887725 20.654163990520676 0.027304011488029366
57956.090173 20.631957899795786 0.024791130353940132
57956.0915735 20.597766210875427 0.025053260037977365
57956.0929739 20.591150500106483 0.02602965547880875
57956.094386 20.6539444745874 0.0243644367467134
57956.0957864 20.58006237942512 0.024601659105899756
57956.0971869 20.6076342879944 0.028219543706015517
57956.0985989 20.63446205340823 0.02480129661149897
57956.0999994 20.65878100463317 0.028530605495714387
57956.1013998 20.66441725907775 0.025707360456218332
57956.1028003 20.47001441696448 0.023878531380015437
57956.1042123 20.547409601798964 0.026107968546565986
57956.1056128 20.66874079480059 0.028070887985420845
57956.1070133 20.72197605385908 0.029322589238806384
57956.1084253 20.654208827824633 0.030687960528428898
57956.1098258 20.631905248826364 0.0249961592100904
57956.1112262 20.642346405701442 0.02582006148492742
57956.1126383 20.65231429853293 0.026056633614054314
57956.1140387 20.57338232796694 0.027487517779101134
57956.1154392 20.70387720521406 0.029776819445349195
57956.1168512 20.579539026182047 0.028832742524171773
57956.1182517 20.60972309114939 0.026849372506013776
57956.1196522 20.571393019804038 0.025007422150757692
57956.1210526 20.613116119218596 0.02882679756382371
57956.1224647 20.566962880992964 0.03213317647948948
57956.1238651 20.690248740151453 0.033953837378806015
57956.1252656 20.58479391557858 0.030503980842965885
57956.1266776 20.571060345125634 0.03045925935136582
57956.1280781 20.75764582012679 0.029089214761101226
57956.1294786 20.677268469297676 0.0332600867042988
57956.1308906 20.62960669019823 0.031235291927542472
57956.1322911 20.663016528125976 0.032599671645813816


==> figures/4_spect_detail/1_lines.dat <==
################# Hidrogen #################                                                                                                
##########################
#  Balmer series
##########################                                                                                     
H\alpha 6562.760   
H\beta 4861.327   
H\gamma 4340.465
H\delta 4101.735 
##########################
#  HeII
##########################                                             
He\textsc{ii}     4685.750                                                                 


==> figures/4_spect_detail/2_lines.dat <==
################# Hidrogen #################                                                                                                
##########################
#  Balmer series
##########################                                                                                     
H\alpha 6562.760   
H\beta 4861.327   
H\gamma 4340.465


==> figures/4_spect_detail/3_lines.dat <==
################# Hidrogen #################                                                                                                
##########################
#  Balmer series
##########################                                                                                     
H\alpha 6562.760   
H\beta 4861.327   


==> figures/4_spect_detail/4_lines.dat <==
################# Hidrogen #################                                                                                                
##########################
#  Balmer series
##########################                                                                                     
H\alpha 6562.760   


==> figures/5_X-ray/NSs-monoBVRI-new.dat <==
J0929 52396	36.51324902 18.9047191379575 0.177238796525742 -  V 0.726 1.4 0.008 -
J0929 52399 	36.53594756 19.0167246357758 - -  V 0.726 1.4 0.008 -
J0929 52404 	36.3634353  19.1487311153473 0.278983280464546 -  V 0.726 1.4 0.008 -
J0929 52405 	36.36874908 19.159531645494  0.253547159479693 -  V 0.726 1.4 0.008 -
J0929 52406 	36.25977138 19.1663319792901 0.604565629065934 -  V 0.726 1.4 0.008 -
J0929 52407 	36.23177138 19.1367305262953 0.212849365904031 -  V 0.726 1.4 0.008 -
J0929 52409 	36.25977138 19.0747274828602 0.385814988599459 -  V 0.726 1.4 0.008 -
J0929 52413 	36.17977138 19.0635269330784 0.561324223392896 -  V 0.726 1.4 0.008 -
J0929 52426 	36.15977138 18.784713247438  1.53552765710092  -  V 0.726 1.4 0.008 -
J0929 52431 	36.07577138 18.6687075532691 0.881819347798198 -  V 0.726 1.4 0.008 -
J1814 52796 	36.63091814 19.3730902447746 -0.809987931126796 -  V 4.27 1.4 0.5 -
J1808 50921 	35.7171017626934 19.0804737801502 - -  V 2.0 1.7 0.075 -
J1808 50936 	34.1526509087935 18.3264367680523 - -  V 2.0 1.7 0.075 -
J1808 50921.2 	35.7261554396684 19.0863177008185 0.0014054837602047  0.0520025525584706 I 0.05 2.0 1.7 0.075
J1808 50927.2 	35.5239986901738 18.8423057234287 0.00167897351251257 0.0320015708052127 I 0.2 2.0 1.7 0.075
J1808 50931.0 	35.0285886497419 18.5902933533377 0.00350237485405848 0.0440021598571674 I 1.0 2.0 1.7 0.075
J1808 50932.7 	34.9329900453253 18.3742827504025 0.00218238433117212 0.0240011781039095 I 0.7 2.0 1.7 0.075
J1808 50935.7 	33.8382569515716 18.3102796087921 0.0271434051189532  0.0400019635065159 I 0.7 2.0 1.7 0.075
J1808 50937.7 	34.1526509087935 18.3102796087921 0.0131604388455531  0.0520025525584706 I 1 2.0 1.7 0.075
CygX2 47326 	38.4277129300823 21.3365298070363 0.0694871171045203 0.00880921869986312 I 1.0 236.2 1.78 0.60
J1701 53761 	38.1848817871387 20.4755631511301 0.0112703022725471 0.0800039270130317 I 0.45 - -    -
J1808 0 	35.9761118428902 18.7543014037144 - - I <1 2.0 1.7 0.075
J1808 0 	36.0719214714513 18.5622919788831 - - I <1 2.0 1.7 0.075
J1808 0 	35.6373371035676 18.3822831431038 - - I <1 2.0 1.7 0.075
J1808 0 	35.4622961339764 18.242276270831  - - I <1 2.0 1.7 0.075
J1808 0 	31.5313511645831 16.8422075481029 - - I q 2.0 1.7 0.075
4U1608 0 	37.2750436209498 19.5687414063161 - - I <1 12.9 1.4 0.32
J1900 0 	36.1430336690334 18.9464381083736 - - I <1 1.39 1.4 0.043
J2123 0 	31.649525971729  17.541355432379 - - B q 5.96 1.3 0.60
gx349 52114.995 38.2839447105532 21.078109 - - I 0.02 -	  -	-
gx349 52115.078 38.1369391404258 21.034509 - - I 0.02 -	  -	-
lmcx2 45732 	37.9493900066449 20.4663177874608 - - R 0.2 8.16 1.4 1.2
lmcx2 52115 	37.8672309878444 20.3815177874608 - - R 0.5 8.16 1.4 1.2
lmcx2 52117.43  37.676674596482  20.6139177874608 - - R 0.5 8.16 1.4 1.2
aqlx1 53947     36.0780770110696 19.342267355083 - - R - 19.0 1.4 0.1
   

==> figures/5_X-ray/NSs-monoBVRI-old.dat <==
 35.7283597998288 18.9813767684456 0.009273	   0.080004  J0029 2.457 1.4	0.1	0.0995	0.0605	R	
 35.6356787998288 18.8893727684456 0.016262	   0.080004  J0029 2.457 1.4	0.1	0.0995	0.0605 	R	
 35.5214487998288 18.8413707684456 0.022399	   0.020001  J0029 2.457 1.4	0.1	0.0995	0.0605  R
 35.2752877998288 18.7373647684456 0.085543	   0.020001  J0029 2.457 1.4	0.1	0.0995	0.0605 	R
 35.0505047998288 18.6773627684456 0.011041	   0.024001  J0029 2.457 1.4	0.1	0.0995	0.0605 	R	
 36.502845	  18.638641	   0.031546	   0.048450  4U061 0.292 1.4	0.1	1.45  	0.45	V
 32.581027	  14.924418	   0.130288	   0.431318  CXOU1 0	 0	0	0	0	B
 37.135061	  19.640749	   0.035773	   0.080004  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.510353	  19.060720	   0.013214	   0.080004  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.932032	  19.228728	   0.050046	   0.200010  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.863552	  19.120723	   0.104239	   0.080004  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.229864	  19.320733	   0.028135	   0.200010  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.036486	  19.240729	   0.045832	   0.160008  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.189424	  19.120723	   0.083004	   0.280014  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.856249	  19.000717	   0.118058	   0.240012  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.154817	  19.380736	   0.136909	   0.080004  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.851311	  19.200727	   0.183514	   0.160008  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.194267	  19.240729	   0.036072	   0.160008  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.347855	  19.040719	   0.013815	   0.320016  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.812372	  18.840709	   0.128634	   0.240012  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.658069	  18.960715	   0.209574	   0.320016  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.652040	  19.120723	   0.091073	   0.280014  4u160 12.9	1.4	0.1	0.32  	0.096	I
 36.122201	  18.880711	   0.060124	   0.240012  4u160 12.9	1.4	0.1	0.32  	0.096	I
 35.726155	  19.122476	   0.001405	   0.036002  J1808 2.0	1.7	0.3	0.075 	0.025	V
 35.542622	  19.018471	   0.001608	   0.130288  J1808 2.0	1.7	0.3	0.075 	0.025	V
 35.523999	  18.878464	   0.001679	   0.028001  J1808 2.0	1.7	0.3	0.075 	0.025	V
 35.028589	  18.602450	   0.003502	   0.130288  J1808 2.0	1.7	0.3	0.075 	0.025	V
 34.932990	  18.458443	   0.002182	   0.024001  J1808 2.0	1.7	0.3	0.075 	0.025	V
 33.838257	  18.294435	   0.027143	   0.044002  J1808 2.0	1.7	0.3	0.075 	0.025	V
 31.531351	  17.126378	   0.130288	   0.354912  J1808 2.0	1.7	0.3	0.075 	0.025	V
 37.889459	  20.082590	   0.130288	   0.079835  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.878581	  20.044188	   0.130288	   0.184579  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.857375	  20.079790	   0.130288	   0.076509  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.898480	  20.241398	   0.130288	   0.079835  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.833601	  20.285800	   0.130288	   0.016632  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.814296	  20.164594	   0.130288	   0.023285  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.864674	  20.229397	   0.130288	   0.016632  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.872191	  20.246198	   0.130288	   0.056550  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.782171	  20.186995	   0.130288	   0.019959  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.898480	  20.114192	   0.130288	   0.016632  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.794093	  20.033788	   0.130288	   0.079835  aqlx1 19.0	1.4	0.1	0.6   	0.18	B
 37.732693	  20.097791	   0.130288	   0.023285  aqlx1 19.0 1.4	0.1	0.6	0.18	B
 37.833231	  20.172995	   0.130288	   0.013306  aqlx1 19.0 1.4	0.1	0.6	0.18	B
 37.711737	  20.072590	   0.130288	   0.026612  aqlx1 19.0 1.4	0.1	0.6	0.18	B
 37.713449	  20.072190	   0.130288	   0.023285  aqlx1 19.0 1.4	0.1	0.6	0.18	B
 37.419730	  19.886981	   0.130288	   0.063203  aqlx1 19.0 1.4	0.1	0.6	0.18	B
 37.576012	  19.848579	   0.130288	   0.164621  aqlx1 19.0 1.4	0.1	0.6	0.18	B
 37.343630	  19.672170	   0.130288	   0.079835  aqlx1 19.0 1.4	0.1	0.6	0.18	B
 36.073604	  19.052253	   0.185785	   0.030001  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 35.749259	  18.986250	   0.195401	   0.008000  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 36.657518	  19.342267	   0.030209	   0.080004  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 36.203739	  19.342267	   0.066185	   0.080004  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 36.368468	  19.782289	   0.035446	   0.080004  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 36.632191	  19.862293	   0.021789	   0.080004  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 36.683142	  19.742287	   0.046608	   0.080004  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 36.255825	  19.542277	   0.063220	   0.080004  aqlx1 19.0 1.4	0.1	0.6	0.18	R
 32.448440	  17.198742	   0.130288	   0.227198  cenx4 15.1	1.3	0.8	0.31  	0.27	R
 32.448440	  16.938029	   0.130288	   0.209470  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 37.041490	  19.000531	   0.065071	   0.136020  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 37.203960	  19.282144	   0.044763	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 37.114590	  19.183740	   0.054991	   0.036621  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 37.032306	  19.150138	   0.066462	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 36.862786	  19.062534	   0.098196	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 36.853732	  19.121336	   0.100265	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 36.869319	  19.098535	   0.096730	   0.099399  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 36.676051	  18.902126	   0.150949	   0.088936  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 36.448496	  18.765719	   0.254909	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 36.432345	  18.601311	   0.147803	   0.156946  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 36.127703	  18.773319	   0.298074	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 35.953990	  18.538108	   0.296447	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 35.939828	  18.585710	   0.306273	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 35.938448	  18.574510	   0.307248	   0.130288  cenx4 15.1	1.3	0.8	0.31  	0.27	V
 38.405112	  20.889114	   0.208034	   0.260013  scox1 18.9	1.4	0.1	0.42  	0.126	B


==> figures/5_X-ray/bhxbs-soft-bvri-mono.dat <==
38.413996056928  20.7950922328774 0.0105582806614175 0.130288344570976    A0620(V)
38.2027021029705 20.7444097451146 0.0158443125073877 0.130288344570976    A0620(V)
38.1764616292645 20.7510900730202 0.0147476412443889 0.130288344570976    A0620(V)
38.1292139372732 20.7310890912669 0.0173111800460971 0.130288344570976    A0620(V)
38.1628059913407 20.7430896803189 0.0160226600796886 0.130288344570976    A0620(V)
38.1374971346706 20.6710861460072 0.0244952076130519 0.130288344570976    A0620(V)
38.136226918664  20.6950873241111 0.022002928671254  0.130288344570976    A0620(V)
38.1318119179931 20.6910871277604 0.0220871945117008 0.130288344570976    A0620(V)
38.1257459715945 20.7244087633613 0.0215223061264821 0.130288344570976    A0620(V)
38.1232547137385 20.7330891894423 0.019884940912343  0.130288344570976    A0620(V)
38.0396397734983 20.6790865387085 0.0226916570319312 0.130288344570976    A0620(V)
38.0396397734983 20.6950873241111 0.0177263053838062 0.130288344570976    A0620(V)
38.0390932410727 20.6910871277604 0.0174254726011207 0.130288344570976    A0620(V)
38.0326572759872 20.6990875204617 0.0175594841062312 0.130288344570976    A0620(V)
38.0511785237482 20.6790865387085 0.0174307682839147 0.130288344570976    A0620(V)
38.0254067823473 20.6630857533059 0.0159310575498801 0.130288344570976    A0620(V)
38.0176416106697 20.6710861460072 0.0121181453847561 0.130288344570976    A0620(V)
37.9846908320075 20.6710861460072 0.0174405270726685 0.130288344570976    A0620(V)
38.0187371288626 20.6570854587799 0.0175062018978457 0.130288344570976    A0620(V)
37.9628205652088 20.6510851642539 0.0184894423625318 0.130288344570976    A0620(V)
38.0030345125668 20.6390845752019 0.018312809175347  0.130288344570976    A0620(V)
38.0087765348698 20.6490850660786 0.0213242242387898 0.130288344570976    A0620(V)
37.9451004403964 20.6457649031075 0.0179940077428467 0.130288344570976    A0620(V)
37.9337178901329 20.5990826116954 0.0201511118764477 0.130288344570976    A0620(V)
37.9119198291507 20.62708398615   0.019022871215615  0.130288344570976    A0620(V)
37.9220289633824 20.62708398615   0.016502083663715  0.130288344570976    A0620(V)
37.8563767571203 20.6070830043967 0.0254042016700446 0.130288344570976    A0620(V)
37.8404127869501 20.6124032655431 0.0252556165201945 0.130288344570976    A0620(V)
37.8770050022424 20.5510802554876 0.0203626309579711 0.130288344570976    A0620(V)
37.8117158271505 20.535079470085  0.0221972735194995 0.130288344570976    A0620(V)
37.8170953177149 20.5390796664357 0.0180697007452827 0.130288344570976    A0620(V)
37.9268839977185 20.615083397098  0.0190866840412531 0.130288344570976    A0620(V)
37.7936809880532 20.4670761321239 0.0331111816699327 0.130288344570976    A0620(V)
37.5314953190132 20.3790718124096 0.0411175840298897 0.130288344570976    A0620(V)
37.5482855276276 20.3870722051109 0.0412514340422015 0.130288344570976    A0620(V)
37.5697569277025 20.3870722051109 0.0470992328999479 0.130288344570976    A0620(V)
37.5846608282985 20.3950725978122 0.040980525590284  0.130288344570976    A0620(V)
37.5477464617949 20.4270741686174 0.0423814700224962 0.130288344570976    A0620(V)
37.5416158741429 20.3710714197083 0.04407811549279   0.130288344570976    A0620(V)
37.611622145962  20.363071027007  0.0370503946117493 0.130288344570976    A0620(V)
37.5891671668558 20.3870722051109 0.0395067883537797 0.130288344570976    A0620(V)
37.532054925418  20.3870722051109 0.0319569155190031 0.130288344570976    A0620(V)
37.5433318387679 20.3710714197083 0.0311378011760711 0.130288344570976    A0620(V)
37.5504351246435 20.3390698489031 0.0290244416577909 0.130288344570976    A0620(V)
37.5012691743669 20.3550706343057 0.0318173879909373 0.130288344570976    A0620(V)
37.4806326827579 20.3670712233576 0.0565689022814548 0.130288344570976    A0620(V)
37.4957454816936 20.4150735795655 0.0278817057381888 0.130288344570976    A0620(V)
37.4741086287775 20.3710714197083 0.0599813905004071 0.130288344570976    A0620(V)
37.45545450594	 20.363071027007  0.0578487492901632 0.130288344570976    A0620(V)
37.5049413352131 20.3990727941628 0.052809256561958  0.130288344570976    A0620(V)
37.4721871710724 20.3443901100494 0.0589635455793477 0.130288344570976    A0620(V)
37.3582346485995 20.3790718124096 0.069859062968791  0.130288344570976    A0620(V)
37.5871310237719 20.4390747576694 0.0513045984941615 0.130288344570976    A0620(V)
37.3633308082406 20.3522304948967 0.0639777275294264 0.130288344570976    A0620(V)
37.3910575061694 20.3670712233576 0.0663213767223087 0.130288344570976    A0620(V)
37.3625052651887 20.3110684744485 0.0632731291927543 0.130288344570976    A0620(V)
38.4654382212193 21.0601061304595 0.00563421800379303 0.00240011781039095 4U1543(B)
38.0387105248508 20.9240994545373 0.00869045527580051 0.00280013744545611 4U1543(B)
37.8800736929891 20.8800972946801 0.0343338660377953  0.00240011781039095 4U1543(B)
37.7955031997113 20.8760970983295 0.0112177352373309  0.00200009817532579 4U1543(B)
37.7577171444513 20.8520959202256 0.0222348912605549  0.00240011781039095 4U1543(B)
37.7233645143204 20.8560961165762 0.0147254320228707  0.00280013744545611 4U1543(B)
37.5132711620027 20.8480957238749 0.0583845505026129  0.00360017671558643 4U1543(B)
37.5082003310328 20.8040935640178 0.01065507583345    0.00360017671558643 4U1543(B)
38.5806174553981 21.0527662608303 0.00291805025573591 0.00160007854026063 4U1543(V)
38.5291950255106 20.9487611557134 0.0065925945608069  0.00400019635065159 4U1543(V)
38.4654382212193 20.8807578177523 0.00563421800379303 0.00160007854026063 4U1543(V)
38.0387105248508 20.8047540870899 0.00869045527580051 0.00240011781039095 4U1543(V)
37.8800736929891 20.7447511418301 0.0343338660377953  0.00160007854026063 4U1543(V)
37.7955031997113 20.7247501600769 0.0112177352373309  0.00160007854026063 4U1543(V)
37.7577171444513 20.7167497673756 0.0222348912605549  0.00160007854026063 4U1543(V)
37.7233645143204 20.7167497673756 0.0147254320228707  0.00200009817532579 4U1543(V)
37.5132711620027 20.7207499637262 0.0583845505026129  0.00320015708052127 4U1543(V)
37.5082003310328 20.676747803869  0.01065507583345    0.00520025525584706 4U1543(V)
38.5806174553981 20.9151507586845 0.00291805025573591 0.00440021598571674 4U1543(I)
38.5291950255106 20.8351468316714 0.0065925945608069  0.00520025525584706 4U1543(I)
38.4654382212193 20.7551429046584 0.00563421800379303 0.00280013744545611 4U1543(I)
38.0387105248508 20.679139173996  0.00869045527580051 0.00320015708052127 4U1543(I)
37.8800736929891 20.6231364250869 0.0343338660377953  0.00880043197143349 4U1543(I)
37.7955031997113 20.6271366214376 0.0112177352373309  0.00400019635065159 4U1543(I)
37.7577171444513 20.6151360323856 0.0222348912605549  0.00520025525584706 4U1543(I)
37.7233645143204 20.6191362287363 0.0147254320228707  0.00600029452597738 4U1543(I)
37.5132711620027 20.6351370141389 0.0583845505026129  0.0048002356207819  4U1543(I)
37.5082003310328 20.5591332834765 0.01065507583345    0.00560027489091222 4U1543(I)
37.6910175056921 20.745875643817  0.00382681536245522 0.130288344570976 GRO1655(B)
37.6593161258915 20.6004255043831 0.00746636061410273 0.130288344570976 GRO1655(B)
37.6812933481994 20.9451187009359 0.00391012206827558 0.130288344570976 GRO1655(B)
37.6547747572567 20.799730418707  0.00451930806041455 0.130288344570976 GRO1655(B)
37.7250181104276 20.4983827969577 0.00385629545530083 0.130288344570976 GRO1655(B)
37.5913801087142 20.3874061626866 0.00693719087151949 0.130288344570976 GRO1655(B)
37.6910175056921 20.9010764617884 0.00382681536245522 0.130288344570976 GRO1655(V)
37.6593161258915 20.8352682945746 0.00746636061410273 0.130288344570976 GRO1655(V)
37.6812933481994 21.1013419443674 0.00391012206827558 0.130288344570976 GRO1655(V)
37.6547747572567 20.9653825982219 0.00451930806041455 0.130288344570976 GRO1655(V)
37.7250181104276 20.7418798924594 0.00385629545530083 0.130288344570976 GRO1655(V)
37.5913801087142 20.6715192153091 0.00693719087151949 0.130288344570976 GRO1655(V)
37.8085688497999 20.3716373304835 0.00311404489178545 0.130288344570976 GRO1655(V)
37.8023666914977 20.2457950584383 0.0030449718016646  0.130288344570976 GRO1655(V)
37.6910175056921 20.9798512726124 0.00382681536245522 0.130288344570976  GRO1655(R)
37.6593161258915 20.9271391186121 0.00746636061410273 0.130288344570976  GRO1655(R)
37.6812933481994 21.1582494782309 0.00391012206827558 0.130288344570976  GRO1655(R)
37.6547747572567 20.9955943531315 0.00451930806041455 0.130288344570976  GRO1655(R)
37.7250181104276 20.8253491126264 0.00385629545530083 0.130288344570976  GRO1655(R)
37.5913801087142 20.7562390881684 0.00693719087151949 0.130288344570976  GRO1655(R)
37.8085688497999 20.5621085051377 0.00311404489178545 0.130288344570976  GRO1655(R)
37.8023666914977 20.4332601569846 0.0030449718016646  0.130288344570976  GRO1655(R)
37.5896445527242 21.1654626332897 0.00396134992243735 0.0200009817532579 GRO1655(R)
37.4742198831863 20.9254508522506 0.00402503694766413 0.0200009817532579 GRO1655(R)
37.3980434932535 21.1494618478871 0.00520770666425469 0.0200009817532579 GRO1655(R)
37.6593161258915 20.7358485426986 0.00746636061410273 0.130288344570976 GRO1655(I)
37.6547747572567 20.8797139493267 0.00451930806041455 0.130288344570976 GRO1655(I)
37.7250181104276 20.7355629438051 0.00385629545530083 0.130288344570976 GRO1655(I)
37.5913801087142 20.6823033537253 0.00693719087151949 0.130288344570976 GRO1655(I)
37.8085688497999 20.4660412751593 0.00311404489178545 0.130288344570976 GRO1655(I)
37.8023666914977 20.2002385719472 0.0030449718016646  0.130288344570976 GRO1655(I)
38.0108253268566 21.4022723852944 0.116676129466545  0.00160007854026063  LMCX3(B)
38.0002544818959 21.3666706377736 0.08855622400746   0.00440021598571674  LMCX3(B)
37.9802443302855 21.3474696952905 0.107028088511744  0.00360017671558643  LMCX3(B)
38.0122633893689 21.3714708733944 0.0807572383704394 0.00240011781039095  LMCX3(B)
37.9039897117898 21.3738709912048 0.106846574550959  0.00200009817532579  LMCX3(B)
38.005024980445  21.3618704021528 0.070435995804477  0.00240011781039095  LMCX3(B)
38.0690422852283 21.4358740346399 0.0925907017255664 0.00200009817532579  LMCX3(B)
38.2237237351905 21.4266735830334 0.123516967935917  0.00640031416104254  LMCX3(B)
38.2837785813978 21.4042724834697 0.0923908207852561 0.00320015708052127  LMCX3(B)
38.4420290119566 21.4210733081425 0.0404274126011322 0.00360017671558643  LMCX3(B)
38.4237717877178 21.3850715409866 0.0484250175271809 0.00320015708052127  LMCX3(B)
38.4007697301114 21.4194732296022 0.0905269240994278 0.00200009817532579  LMCX3(B)
38.388568808653  21.4530748789477 0.0731872215855028 0.00200009817532579  LMCX3(B)
38.4417620823343 21.3650705592333 0.0360465755038051 0.0048002356207819   LMCX3(B)
38.4632500774371 21.393871972958  0.0432007383988021 0.00200009817532579  LMCX3(B)
38.4767603270157 21.4286736812087 0.0612150758666807 0.00160007854026063  LMCX3(B)
38.4508776471678 21.4502747415022 0.030330018001672  0.00200009817532579  LMCX3(B)
38.4124944391966 21.4582751342035 0.0281341706461495 0.00160007854026063  LMCX3(B)
38.4508776471678 21.393871972958  0.0347749344329515 0.00160007854026063  LMCX3(B)
38.4294398846486 21.3534699898164 0.0299418713013627 0.00200009817532579  LMCX3(B)
38.3694419549733 21.3846715213515 0.0350084876479745 0.00200009817532579  LMCX3(B)
38.396790082033  21.393471953323  0.0423485243178759 0.00240011781039095  LMCX3(B)
38.2717032484132 21.3854715606217 0.0371293145055986 0.00200009817532579  LMCX3(B)
38.2732803522141 21.3426694596697 0.0348301419559926 0.00200009817532579  LMCX3(B)
38.2661378425068 21.461475291284  0.0356077465586268 0.00200009817532579  LMCX3(B)
38.2720980616058 21.3410693811294 0.0747831025176431 0.00280013744545611  LMCX3(B)
38.213231402385  21.3950720318632 0.0343458695365735 0.00280013744545611  LMCX3(B)
38.1980559909353 21.3462696363853 0.0390771435764241 0.00200009817532579  LMCX3(B)
37.8946797200783 21.3058676532437 0.138334320346215  0.00280013744545611  LMCX3(B)
38.1677750869278 21.3550700683567 0.0720060752780088 0.00560027489091222  LMCX3(B)
38.324454738607  21.4442744469762 0.0384795755210292 0.00280013744545611  LMCX3(B)
38.3930724212394 21.4630753698243 0.0343492884586478 0.00200009817532579  LMCX3(B)
38.3368689235232 21.4762760177815 0.0348455455147423 0.00200009817532579  LMCX3(B)
38.3972340702965 21.4590751734736 0.0396426843154194 0.00200009817532579  LMCX3(B)
38.3603589655053 21.4254735241282 0.0436387855379241 0.00200009817532579  LMCX3(B)
38.4804397713506 21.4262735633983 0.0874451206531857 0.00200009817532579  LMCX3(B)
38.4236326130709 21.4746759392412 0.0311801166494642 0.00200009817532579  LMCX3(B)
38.453614395645  21.4622753305542 0.0381940106729154 0.00280013744545611  LMCX3(B)
38.3969381285597 21.4942769013594 0.026939875837216  0.0048002356207819   LMCX3(B)
38.4452194357218 21.4746759392412 0.0345687282027291 0.00240011781039095  LMCX3(B)
38.4227966272845 21.4542749378529 0.0284508909146639 0.0232011388337792   LMCX3(B)
37.9755828062985 21.350669852371  0.0956853849517056 0.00320015708052127  LMCX3(B)
38.0136967057917 21.4142729743463 0.0726209059525207 0.00240011781039095  LMCX3(B)
37.8827543557197 21.4130729154411 0.0972084530763403 0.00280013744545611  LMCX3(B)
37.8563347280021 21.4126728958061 0.0596191241429316 0.00240011781039095  LMCX3(B)
38.0221986637365 21.3702708144892 0.0722654792181501 0.00240011781039095  LMCX3(B)
37.8125713776281 21.4350739953697 0.144385861784589  0.00240011781039095  LMCX3(B)
38.0090210264553 21.3978721693087 0.0954652316589996 0.00280013744545611  LMCX3(B)
38.0270823479268 21.3978721693087 0.109267381629013  0.00520025525584706  LMCX3(B)
38.0872369050993 21.393471953323  0.133187667955031  0.00560027489091222  LMCX3(B)
38.0620578667122 21.4106727976308 0.0604875881206445 0.00720035343117285  LMCX3(B)
38.0336235696064 21.424273465223  0.0669722411117524 0.00200009817532579  LMCX3(B)
38.068727236624  21.3978721693087 0.0772149115140034 0.00240011781039095  LMCX3(B)
38.0028297214393 21.4142729743463 0.0850982430756372 0.00200009817532579  LMCX3(B)
37.859407579137  21.3798712857307 0.0928808410180867 0.00280013744545611  LMCX3(B)
38.0082972021513 21.4466745647866 0.0619385791538416 0.00360017671558643  LMCX3(B)
38.0899465501715 21.4526748593126 0.0546244614418741 0.00200009817532579  LMCX3(B)
37.8974937330461 21.4106727976308 0.0939646833827272 0.00160007854026063  LMCX3(B)
38.0417477874697 21.3746710304749 0.0707614947348155 0.00160007854026063  LMCX3(B)
38.0346474470518 21.4002722871191 0.0726096739759754 0.00200009817532579  LMCX3(B)
38.0366879887003 21.4362740542749 0.0939840402243756 0.00160007854026063  LMCX3(B)
37.947762327479  21.4570750752983 0.13407749105738   0.00160007854026063  LMCX3(B)
37.9837079289158 21.4286736812087 0.0678465342426086 0.00200009817532579  LMCX3(B)
38.0598117875474 21.4750759588763 0.0553323339906365 0.00200009817532579  LMCX3(B)
37.998776031168  21.4082726798204 0.0699758372376083 0.00160007854026063  LMCX3(B)
37.9329385511619 21.4194732296022 0.132270243992359  0.00160007854026063  LMCX3(B)
38.3774108846446 21.4726758410659 0.0848461233807422 0.00160007854026063  LMCX3(B)
38.1573647236661 21.461475291284  0.122578975069734  0.00160007854026063  LMCX3(B)
37.9856202811115 21.4670755661749 0.0942625105712682 0.00160007854026063  LMCX3(B)
38.1389930335951 21.5126778045724 0.121709688138319  0.00200009817532579  LMCX3(B)
38.1023727168046 21.461075271649  0.129500839466114  0.00240011781039095  LMCX3(B)
38.1075912713671 21.4850764497529 0.0775217091121266 0.00640031416104254  LMCX3(B)
38.1786763764435 21.4598752127438 0.101783946181269  0.00280013744545611  LMCX3(B)
38.6268817422529 21.4154730332515 0.121082905532641  0.00240011781039095  LMCX3(B)
38.3138314331899 21.4282736615736 0.144645335078797  0.00320015708052127  LMCX3(B)
38.2397463856849 21.4578751145684 0.0727012789089144 0.00200009817532579  LMCX3(B)
38.1189683327518 21.4414743095308 0.117627270793447  0.00240011781039095  LMCX3(B)
38.1443218671001 21.4198732492373 0.103012532597784  0.00240011781039095  LMCX3(B)
38.3286323530106 21.4130729154411 0.0497177966917564 0.00240011781039095  LMCX3(B)
38.2352591703074 21.4194732296022 0.0416682143863654 0.00280013744545611  LMCX3(B)
38.1589038669731 21.4362740542749 0.0468607843091363 0.00200009817532579  LMCX3(B)
38.1924034883843 21.4758759981464 0.043382036128982  0.00160007854026063  LMCX3(B)
38.1571076686234 21.4602752323788 0.0550260622423303 0.00400019635065159  LMCX3(B)
38.2003896584629 21.4298737401139 0.0346783911058867 0.00200009817532579  LMCX3(B)
38.2429233894788 21.4194732296022 0.0449488457946514 0.00200009817532579  LMCX3(B)
38.0724928193065 21.4422743488009 0.0468663109967538 0.00160007854026063  LMCX3(B)
38.2052499192174 21.4618753109191 0.0388954782414677 0.00240011781039095  LMCX3(B)
38.1961799859365 21.4802762141321 0.0378362616809651 0.00160007854026063  LMCX3(B)
38.0503808366669 21.4522748396775 0.0433965719994165 0.00160007854026063  LMCX3(B)
38.1712734503476 21.3966721104035 0.0370830245292748 0.00200009817532579  LMCX3(B)
38.1589038669731 21.49827709771   0.0681145826569959 0.00200009817532579  LMCX3(B)
38.2713080759729 21.4706757428905 0.0541632626497456 0.00160007854026063  LMCX3(B)
37.8817860287146 21.4586751538386 0.143472284200181  0.00240011781039095  LMCX3(B)
38.1400640439576 21.4282736615736 0.0548216556589696 0.00280013744545611  LMCX3(B)
38.0630169274226 21.3962720907684 0.067060177352708  0.00360017671558643  LMCX3(B)
38.2635294593993 21.4014723460243 0.0398472230847284 0.00320015708052127  LMCX3(B)
38.1482760171642 21.448674662962  0.0501209945882303 0.0048002356207819   LMCX3(B)
38.0169044760887 21.4866765282931 0.118250255497778  0.00240011781039095  LMCX3(B)
38.2212907065195 21.5038773726009 0.0483535224999535 0.00200009817532579  LMCX3(B)
38.2047893735942 21.5354789237711 0.0603634770602928 0.00200009817532579  LMCX3(B)
38.0516938973252 21.4986771173451 0.133074384643562  0.00200009817532579  LMCX3(B)
38.3105930997623 21.4990771369802 0.0527293092373179 0.00200009817532579  LMCX3(B)
38.4494371998045 21.4590751734736 0.0680757584137082 0.00200009817532579  LMCX3(B)
38.3317394015071 21.4994771566152 0.0306156110014966 0.00200009817532579  LMCX3(B)
38.3010999462284 21.4362740542749 0.063123124866516  0.0048002356207819   LMCX3(B)
38.3253283950712 21.3890717373372 0.0532394762783327 0.00400019635065159  LMCX3(B)
38.4367940591288 21.3834714624463 0.0499654721095159 0.00320015708052127  LMCX3(B)
38.2832019566414 21.4314738186541 0.0340434558444976 0.00240011781039095  LMCX3(B)
38.2726896092322 21.4410742898957 0.137933819116278  0.00200009817532579  LMCX3(B)
38.4935519980296 21.4370740935451 0.0571159455054208 0.00280013744545611  LMCX3(B)
38.3067842701206 21.3810713446359 0.093817809639335  0.00280013744545611  LMCX3(B)
38.3363586891015 21.3666706377736 0.0925768801549251 0.00280013744545611  LMCX3(B)
38.1909787922507 21.3766711286502 0.142465714490716  0.00240011781039095  LMCX3(B)
38.050709474202  21.4066726012801 0.113008548997518  0.00200009817532579  LMCX3(B)
37.9704757114759 21.3742710108398 0.119342068730466  0.00200009817532579  LMCX3(B)
38.1732599351462 21.3946720122282 0.0668907644688408 0.00160007854026063  LMCX3(B)
38.2201802623403 21.3950720318632 0.0553708786451151 0.00200009817532579  LMCX3(B)
38.0869347871866 21.4154730332515 0.0622579424301112 0.00160007854026063  LMCX3(B)
38.1248240774008 21.393871972958  0.0930631032649825 0.00160007854026063  LMCX3(B)
38.1316937948536 21.3634704806931 0.0602505213437656 0.00200009817532579  LMCX3(B)
38.328978680367  21.363070461058  0.129820989010538  0.00200009817532579  LMCX3(B)
38.0108253268566 21.3125554178775 0.116676129466545  0.00160007854026063  LMCX3(V)
37.9802443302855 21.2381517657554 0.107028088511744  0.00320015708052127  LMCX3(V)
38.0122633893689 21.2253511374333 0.0807572383704394 0.00280013744545611  LMCX3(V)
37.9039897117898 21.2617529242243 0.106846574550959  0.00240011781039095  LMCX3(V)
38.005024980445  21.2565526689684 0.070435995804477  0.00280013744545611  LMCX3(V)
38.0690422852283 21.3301562818204 0.0925907017255664 0.00200009817532579  LMCX3(V)
38.2237237351905 21.3353565370763 0.123516967935917  0.00800039270130317  LMCX3(V)
38.2837785813978 21.3085552215269 0.0923908207852561 0.00280013744545611  LMCX3(V)
38.4237717877178 21.2777537096269 0.0484250175271809 0.00320015708052127  LMCX3(V)
38.4007697301114 21.2869541612334 0.0905269240994278 0.00240011781039095  LMCX3(V)
38.388568808653  21.3425568905074 0.0731872215855028 0.00240011781039095  LMCX3(V)
38.4417620823343 21.2637530223996 0.0360465755038051 0.00320015708052127  LMCX3(V)
38.4632500774371 21.2801538274373 0.0432007383988021 0.00240011781039095  LMCX3(V)
38.4767603270157 21.3265561051048 0.0612150758666807 0.00200009817532579  LMCX3(V)
38.4508776471678 21.3657580293412 0.030330018001672  0.00200009817532579  LMCX3(V)
38.4124944391966 21.3537574402893 0.0281341706461495 0.00160007854026063  LMCX3(V)
38.4508776471678 21.2901543183139 0.0347749344329515 0.00560027489091222  LMCX3(V)
38.4294398846486 21.2485522762671 0.0299418713013627 0.00200009817532579  LMCX3(V)
38.3694419549733 21.2793537881671 0.0350084876479745 0.00200009817532579  LMCX3(V)
38.396790082033  21.2829539648827 0.0423485243178759 0.00200009817532579  LMCX3(V)
38.2717032484132 21.2741535329113 0.0371293145055986 0.00200009817532579  LMCX3(V)
38.2732803522141 21.2365516872152 0.0348301419559926 0.00200009817532579  LMCX3(V)
38.2661378425068 21.241751942471  0.0356077465586268 0.00200009817532579  LMCX3(V)
38.2720980616058 21.2913543772191 0.0747831025176431 0.00200009817532579  LMCX3(V)
38.213231402385  21.29695465211   0.0343458695365735 0.00200009817532579  LMCX3(V)
38.1980559909353 21.2373517264853 0.0390771435764241 0.00200009817532579  LMCX3(V)
37.8946797200783 21.198949841519  0.138334320346215  0.00240011781039095  LMCX3(V)
38.1677750869278 21.2557526296983 0.0720060752780088 0.00320015708052127  LMCX3(V)
38.324454738607  21.3365565959814 0.0384795755210292 0.05040247401821	  LMCX3(V)
38.3930724212394 21.3497572439386 0.0343492884586478 0.00360017671558643  LMCX3(V)
38.3368689235232 21.3901592270802 0.0348455455147423 0.00160007854026063  LMCX3(V)
38.3972340702965 21.3817588147438 0.0396426843154194 0.00240011781039095  LMCX3(V)
38.3603589655053 21.3405567923321 0.0436387855379241 0.00200009817532579  LMCX3(V)
38.4804397713506 21.3421568708724 0.0874451206531857 0.00200009817532579  LMCX3(V)
38.4236326130709 21.3793586969334 0.0311801166494642 0.00160007854026063  LMCX3(V)
38.453614395645  21.4265610138711 0.0381940106729154 0.0216010602935186   LMCX3(V)
38.3969381285597 21.3925593448906 0.026939875837216  0.0292014333597566   LMCX3(V)
38.4452194357218 21.3669580882464 0.0345687282027291 0.0184009032129973   LMCX3(V)
38.4227966272845 21.3605577740854 0.0284508909146639 0.00200009817532579  LMCX3(V)
37.9755828062985 21.2549525904282 0.0956853849517056 0.00280013744545611  LMCX3(V)
38.0136967057917 21.3117553786074 0.0726209059525207 0.00240011781039095  LMCX3(V)
37.8827543557197 21.3057550840814 0.0972084530763403 0.00240011781039095  LMCX3(V)
37.8563347280021 21.2889542594087 0.0596191241429316 0.00240011781039095  LMCX3(V)
38.0221986637365 21.278553748897  0.0722654792181501 0.00240011781039095  LMCX3(V)
37.8125713776281 21.3257560658347 0.144385861784589  0.00280013744545611  LMCX3(V)
38.0090210264553 21.3061551037165 0.0954652316589996 0.00200009817532579  LMCX3(V)
38.0270823479268 21.2917543968542 0.109267381629013  0.00520025525584706  LMCX3(V)
38.0872369050993 21.2781537292619 0.133187667955031  0.00400019635065159  LMCX3(V)
38.0620578667122 21.3229559283892 0.0604875881206445 0.00560027489091222  LMCX3(V)
38.0336235696064 21.3317563603607 0.0669722411117524 0.00600029452597738  LMCX3(V)
38.068727236624  21.3025549270009 0.0772149115140034 0.00200009817532579  LMCX3(V)
38.0028297214393 21.2593528064139 0.0850982430756372 0.00920045160649864  LMCX3(V)
37.859407579137  21.2797538078022 0.0928808410180867 0.00240011781039095  LMCX3(V)
38.0082972021513 21.3281561836451 0.0619385791538416 0.00880043197143349  LMCX3(V)
38.0899465501715 21.3489572046685 0.0546244614418741 0.00200009817532579  LMCX3(V)
37.8974937330461 21.3265561051048 0.0939646833827272 0.00160007854026063  LMCX3(V)
38.0417477874697 21.2829539648827 0.0707614947348155 0.00160007854026063  LMCX3(V)
38.0346474470518 21.3061551037165 0.0726096739759754 0.00200009817532579  LMCX3(V)
38.0366879887003 21.3353565370763 0.0939840402243756 0.00160007854026063  LMCX3(V)
37.947762327479  21.3569575973698 0.13407749105738   0.00160007854026063  LMCX3(V)
37.9837079289158 21.3481571653983 0.0678465342426086 0.00200009817532579  LMCX3(V)
38.0598117875474 21.3265561051048 0.0553323339906365 0.00160007854026063  LMCX3(V)
37.998776031168  21.3169556338633 0.0699758372376083 0.00160007854026063  LMCX3(V)
37.9329385511619 21.3225559087542 0.132270243992359  0.00160007854026063  LMCX3(V)
38.3774108846446 21.376958579123  0.0848461233807422 0.00160007854026063  LMCX3(V)
38.1573647236661 21.370558264962  0.122578975069734  0.00160007854026063  LMCX3(V)
37.9856202811115 21.3681581471516 0.0942625105712682 0.00160007854026063  LMCX3(V)
38.1389930335951 21.3485571850334 0.121709688138319  0.00200009817532579  LMCX3(V)
38.1023727168046 21.3693582060568 0.129500839466114  0.00240011781039095  LMCX3(V)
38.1075912713671 21.3893591878101 0.0775217091121266 0.00360017671558643  LMCX3(V)
38.2752437121669 21.4117602873737 0.0779653603055905 0.00200009817532579  LMCX3(V)
38.6268817422529 21.3237559676594 0.121082905532641  0.00160007854026063  LMCX3(V)
38.3138314331899 21.333756458536  0.144645335078797  0.00200009817532579  LMCX3(V)
38.2397463856849 21.2717534151009 0.0727012789089144 0.040401983141581	  LMCX3(V)
38.1189683327518 21.3469571064932 0.117627270793447  0.00200009817532579  LMCX3(V)
38.1443218671001 21.315355555323  0.103012532597784  0.0128006283220851   LMCX3(V)
38.3286323530106 21.3205558105788 0.0497177966917564 0.00240011781039095  LMCX3(V)
38.2352591703074 21.3441569690477 0.0416682143863654 0.00240011781039095  LMCX3(V)
38.1589038669731 21.3673581078815 0.0468607843091363 0.00200009817532579  LMCX3(V)
38.1924034883843 21.3509573028438 0.043382036128982  0.00800039270130317  LMCX3(V)
38.1571076686234 21.3657580293412 0.0550260622423303 0.00160007854026063  LMCX3(V)
38.2003896584629 21.3325563996308 0.0346783911058867 0.00200009817532579  LMCX3(V)
38.2429233894788 21.3281561836451 0.0449488457946514 0.00160007854026063  LMCX3(V)
38.0724928193065 21.352157361749  0.0468663109967538 0.00160007854026063  LMCX3(V)
38.2052499192174 21.3909592663503 0.0388954782414677 0.00160007854026063  LMCX3(V)
38.1961799859365 21.3817588147438 0.0378362616809651 0.00160007854026063  LMCX3(V)
38.0503808366669 21.3569575973698 0.0433965719994165 0.00160007854026063  LMCX3(V)
38.1712734503476 21.3425568905074 0.0370830245292748 0.00200009817532579  LMCX3(V)
38.1589038669731 21.3393567334269 0.0681145826569959 0.0124006086870199   LMCX3(V)
38.2713080759729 21.3777586183932 0.0541632626497456 0.00160007854026063  LMCX3(V)
37.8817860287146 21.3745584613126 0.143472284200181  0.0116005694168896   LMCX3(V)
38.1400640439576 21.3673581078815 0.0548216556589696 0.00240011781039095  LMCX3(V)
38.0630169274226 21.3045550251762 0.067060177352708  0.00280013744545611  LMCX3(V)
38.2635294593993 21.315355555323  0.0398472230847284 0.00280013744545611  LMCX3(V)
38.2020157964277 21.3529574010191 0.102950747445298  0.0212010406584534   LMCX3(V)
38.1482760171642 21.3589576955451 0.0501209945882303 0.00800039270130317  LMCX3(V)
38.0169044760887 21.3837589129191 0.118250255497778  0.0156007657675412   LMCX3(V)
38.2212907065195 21.4081601106581 0.0483535224999535 0.0168008246727367   LMCX3(V)
38.2172797489827 21.45016217234   0.0602191833154509 0.0144007068623457   LMCX3(V)
38.2047893735942 21.4357614654776 0.0603634770602928 0.00200009817532579  LMCX3(V)
38.0516938973252 21.4289611316815 0.133074384643562  0.00200009817532579  LMCX3(V)
38.3105930997623 21.4061600124828 0.0527293092373179 0.0128006283220851   LMCX3(V)
38.4494371998045 21.3677581275165 0.0680757584137082 0.00200009817532579  LMCX3(V)
38.3317394015071 21.3941594234308 0.0306156110014966 0.00280013744545611  LMCX3(V)
38.3637274714489 21.3877591092698 0.0394667906659688 0.00160007854026063  LMCX3(V)
38.3010999462284 21.3341564781711 0.063123124866516  0.00280013744545611  LMCX3(V)
38.3253283950712 21.2997547895555 0.0532394762783327 0.00280013744545611  LMCX3(V)
38.4367940591288 21.2685532580204 0.0499654721095159 0.0160007854026063   LMCX3(V)
38.2832019566414 21.2893542790438 0.0340434558444976 0.0172008443078018   LMCX3(V)
38.2726896092322 21.3449570083178 0.137933819116278  0.00160007854026063  LMCX3(V)
38.4935519980296 21.4357614654776 0.0571159455054208 0.0116005694168896   LMCX3(V)
38.3067842701206 21.2829539648827 0.093817809639335  0.00200009817532579  LMCX3(V)
38.1909787922507 21.2669531794801 0.142465714490716  0.00640031416104254  LMCX3(V)
38.050709474202  21.290954357584  0.113008548997518  0.00200009817532579  LMCX3(V)
37.9704757114759 21.2821539256126 0.119342068730466  0.00200009817532579  LMCX3(V)
38.1732599351462 21.2897542986788 0.0668907644688408 0.00400019635065159  LMCX3(V)
38.2201802623403 21.3109553393373 0.0553708786451151 0.00200009817532579  LMCX3(V)
38.0869347871866 21.29695465211   0.0622579424301112 0.00240011781039095  LMCX3(V)
38.1248240774008 21.2657531205749 0.0930631032649825 0.0204010013883231   LMCX3(V)
38.1316937948536 21.2365516872152 0.0602505213437656 0.00240011781039095  LMCX3(V)
38.328978680367  21.2617529242243 0.129820989010538  0.0132006479571502   LMCX3(V)
37.9596728044092 21.2609528849541 0.133691398347083  0.0204010013883231   LMCX3(V)
38.0671485562892 21.2065502145853 0.0926790117972708 0.0188009228480624   LMCX3(V)


==> figures/5_X-ray/hardmono-bvri.dat <==
 37.556097	  20.517676	   0.002591	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.548637	  20.382876	   0.002537	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.530021	  20.404876	   0.002918	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.540701	  20.374076	   0.005043	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.535834	  20.420876	   0.002933	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.511627	  20.440876	   0.003012	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.484956	  20.482876	   0.006343	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.434380	  20.436476	   0.004043	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.385263	  20.460876	   0.008062	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.397672	  20.312876	   0.003683	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.370880	  20.450076	   0.004164	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.189043	  20.351676	   0.006536	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.130296	  20.307676	   0.006590	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.099544	  20.340876	   0.006816	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 37.032456	  20.296876	   0.008067	   0.130288  GRO0422 5.09	3.97	0.95	0.46 	0.31
 36.957283	  20.314876	   0.013855	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.849358	  20.116476	   0.015721	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.781403	  20.240476	   0.015873	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.761569	  20.238476	   0.018407	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.797898	  20.242876	   0.016763	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.526960	  20.204076	   0.032021	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.553058	  20.203276	   0.022738	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.473639	  20.134476	   0.025195	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.457483	  20.077276	   0.025065	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.488913	  20.079676	   0.028276	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.440969	  20.114076	   0.032097	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.727247	  20.127676	   0.026987	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.592704	  20.116076	   0.025217	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.606064	  20.081676	   0.028077	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.406817	  20.058076	   0.030743	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.379469	  20.009676	   0.036201	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.314642	  20.046476	   0.039785	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.261176	  20.023276	   0.052802	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.066168	  19.939676	   0.067126	   0.130288  GRO0422 5.09	3.97	0.95	0.46	0.31
 30.674362	  16.585189	   0.130288	   0.664897  GRO0422 5.09	3.97	0.95	0.46	0.31
 36.306019	  19.807044	   0.142754	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.506859	  20.007054	   0.100027	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.638083	  19.999053	   0.066455	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.604023	  19.911049	   0.071876	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.604023	  19.931050	   0.079975	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.565958	  19.947051	   0.095036	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.272595	  19.947051	   0.123774	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.488761	  19.951051	   0.093723	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.369505	  19.903048	   0.099019	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.369505	  19.907049	   0.086859	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.427931	  19.859046	   0.065296	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.272595	  19.867047	   0.123774	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.241078	  19.867047	   0.100401	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 36.126901	  19.799043	   0.130592	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 35.971565	  19.723040	   0.091202	   0.130288  1A0620- 7.75	11.0	1.9	0.74 	0.13
 30.778151	  16.768167	   0.130288	   0.523089  1A0620- 7.75	11.0	1.9	0.74 	0.13
 34.949664	  19.701080	   0.114377	   0.130288  XTE1118 4.08	6.8	0.4	0.28 	0.05
 35.089843	  19.657078	   0.075795	   0.130288  XTE1118 4.08	6.8	0.4	0.28 	0.05
 35.103975	  19.849088	   0.055914	   0.130288  XTE1118 4.08	6.8	0.4	0.28 	0.05
 34.918373	  19.577074	   0.223584	   0.004000  XTE1118 4.08	6.8	0.4	0.28 	0.05
 35.014616	  19.561073	   0.138829	   0.004000  XTE1118 4.08	6.8	0.4	0.28 	0.05
 34.594389	  19.513071	   0.304292	   0.004000  XTE1118 4.08	6.8	0.4	0.28 	0.05
 30.383000	  16.526249	   0.130288	   0.340399  XTE1118 4.08	6.8	0.4	0.28 	0.05
 35.179790	  19.816377	   0.046212	   0.130288  XTE1118 4.08	6.8	0.4	0.28 	0.05
 35.342253	  20.068377	   0.035379	   0.130288  XTE1118 4.08	6.8	0.4	0.28 	0.05
 35.186936	  19.908377	   0.057433	   0.130288  XTE1118 4.08	6.8	0.4	0.28 	0.05
 34.622094	  19.408377	   0.118444	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.404116	  19.108377	   0.112650	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.145152	  19.892377	   0.072651	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.309424	  20.128377	   0.027650	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.143805	  19.904377	   0.124431	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.325705	  19.992377	   0.058415	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.370058	  20.025521	   0.065569	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.361967	  19.973177	   0.081175	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.353723	  19.997377	   0.043113	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.488455	  20.070777	   0.040280	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.376423	  20.068377	   0.068249	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.438034	  20.028377	   0.037836	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.451291	  20.010377	   0.013186	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.298976	  19.924377	   0.052304	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.493083	  19.935045	   0.020688	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.449629	  20.028377	   0.016823	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.405596	  20.018377	   0.035453	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.531086	  19.984377	   0.015081	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.435835	  20.034093	   0.035548	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.492830	  20.004377	   0.018725	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.426645	  20.072629	   0.049396	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.305349	  20.028377	   0.049682	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.368130	  20.067974	   0.028019	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.376897	  19.908377	   0.053813	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.418952	  19.903709	   0.012263	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.415293	  19.916378	   0.019810	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.385009	  19.923378	   0.015344	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.416709	  19.910377	   0.021454	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.360829	  20.023477	   0.013706	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.362965	  19.955045	   0.010115	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.332807	  20.008377	   0.021341	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.278683	  19.896069	   0.035021	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.367885	  19.914377	   0.028887	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.326887	  19.988378	   0.014428	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.335674	  19.988378	   0.028047	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.389825	  20.041709	   0.019257	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.309434	  19.988378	   0.012186	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.317942	  20.055046	   0.010669	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.272393	  19.988378	   0.037467	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.274302	  20.008377	   0.014909	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.222429	  19.988378	   0.013077	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.291127	  20.008377	   0.016600	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.142965	  19.998377	   0.018261	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.023716	  19.961709	   0.009099	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.804199	  19.848377	   0.017253	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.534513	  19.668377	   0.016471	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 33.833382	  19.428377	   0.057008	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.637854	  19.737836	   0.245583	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.677363	  19.713835	   0.311559	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.918373	  19.661832	   0.223584	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 35.014616	  19.617830	   0.138829	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.880153	  19.065803	   0.139832	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 34.991184	  18.977799	   0.135789	   0.130288  XTE1118 4.08	6.8	0.4	0.28	0.05
 31.428965	  17.495537	   0.130288	   0.091306  GRS1124 10.4	6.0	1.5	0.798	0.114
 31.428965	  17.952500	   0.130288	   0.091154  GRS1124 10.4	6.0	1.5	0.798	0.114
 38.131620	  21.531469	   0.133500	   0.008000  GS-1354 61.1	7.83	0.50	1.02 	0.06
 38.265064	  21.703477	   0.109734	   0.004000  GS-1354 61.1	7.83	0.50	1.02 	0.06
 38.135390	  21.679476	   0.102318	   0.012001  GS-1354 61.1	7.83	0.50	1.02 	0.06
 38.131620	  21.529232	   0.133500	   0.028001  GS-1354 61.1	7.83	0.50	1.02 	0.06
 38.265064	  21.701240	   0.109734	   0.004000  GS-1354 61.1	7.83	0.50	1.02 	0.06
 36.837431	  20.740090	   0.034809	   0.002400  4U1543- 26.8	9.4	1.0	2.45 	0.15
 36.737373	  20.716089	   0.046438	   0.002000  4U1543- 26.8	9.4	1.0	2.45 	0.15
 36.252908	  20.940100	   0.139175	   0.005600  4U1543- 26.8	9.4	1.0	2.45 	0.15
 36.837431	  20.612745	   0.034809	   0.002000  4U1543- 26.8	9.4	1.0	2.45 	0.15
 36.737373	  20.596744	   0.046438	   0.002000  4U1543- 26.8	9.4	1.0	2.45 	0.15
 36.252908	  20.712750	   0.139175	   0.006000  4U1543- 26.8	9.4	1.0	2.45 	0.15
 32.848491	  17.770196	   0.130288	   0.258095  XTE1550 37.0	10.56	1.02	1.30 	0.43
 37.171864	  21.527571	   0.015319	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.224719	  21.470771	   0.009785	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.237565	  21.512372	   0.013529	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.206250	  21.448372	   0.009157	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.215373	  21.486771	   0.009774	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.196991	  21.472371	   0.011839	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.214242	  21.492771	   0.010516	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.172161	  21.447571	   0.012168	   0.011465  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.171864	  21.028058	   0.015319	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.224719	  20.970058	   0.009785	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.237565	  20.983258	   0.013529	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.206250	  20.936058	   0.009157	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.215373	  20.977658	   0.009774	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.196991	  20.937658	   0.011839	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.214242	  20.982858	   0.010516	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 37.172161	  20.976458	   0.012168	   0.015461  GRO1719 14.7	4.9	1.47	1.6  	0.48
 36.307578	  19.543569	   0.069718	   0.130288  XTE1859 9.17	8.5	3.5	0.9  	0.22
 31.053638	  17.366790	   0.496337	   0.139318  XTE1859 9.17	8.5	3.5	0.9  	0.22
 37.310945	  21.367221	   0.022118	   0.245444  GX339-4 42.1	5.8	1.74	0.52 	0.156
 37.764774	  21.695221	   0.021722	   0.245444  GX339-4 42.1	5.8	1.74	0.52 	0.156
 37.444058	  21.335069	   0.291846	   0.002800  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.606423	  21.367471	   0.202405	   0.001600  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.520334	  21.354670	   0.341023	   0.001600  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.489120	  21.380671	   0.221323	   0.001600  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.618989	  21.301867	   0.171086	   0.003200  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.586864	  21.295867	   0.151711	   0.003600  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.407845	  21.353870	   0.283236	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.588528	  21.357870	   0.122898	   0.006000  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.496367	  21.358670	   0.218687	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.518386	  21.339069	   0.403064	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.530892	  21.299067	   0.178269	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.528038	  21.352670	   0.264395	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.508516	  21.305068	   0.237614	   0.012001  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.597568	  21.413473	   0.308235	   0.011201  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.562873	  21.359870	   0.205255	   0.056003  LMCX-3( 40.8	9.5	0.5	6.0  	2.0
 37.487027	  21.374271	   0.287432	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.509513	  21.303468	   0.205194	   0.007600  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.233638	  21.348670	   0.391053	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.642348	  21.434674	   0.283905	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.621305	  21.515478	   0.252568	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.472086	  21.388672	   0.365893	   0.145207  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.610389	  21.363470	   0.335591	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.588528	  21.337069	   0.159435	   0.004800  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.444058	  21.239352	   0.291846	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.606423	  21.271353	   0.202405	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.520334	  21.260153	   0.341023	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.489120	  21.259753	   0.221323	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.618989	  21.189749	   0.171086	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.586864	  21.182949	   0.151711	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.407845	  21.243752	   0.283236	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.588528	  21.252152	   0.122898	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.496367	  21.232952	   0.218687	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.518386	  21.232952	   0.403064	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.530892	  21.197750	   0.178269	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.528038	  21.240152	   0.264395	   0.003200  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.508516	  21.234152	   0.237614	   0.006800  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.562873	  21.384159	   0.205255	   0.049602  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.487027	  21.273754	   0.287432	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.509513	  21.250952	   0.205194	   0.008400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.233638	  21.251752	   0.391053	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.642348	  21.286954	   0.283905	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.621305	  21.439762	   0.252568	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.472086	  21.294955	   0.365893	   0.002400  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.604026	  21.246952	   0.312500	   0.002000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.588528	  21.228151	   0.159435	   0.004000  LMCX-3( 40.8	9.5	0.5	6.0	2.0
 37.665858	  21.225546	   0.159241	   0.028001  M31-r2- 0.0	0.0	0.0	0.0	0.0
 37.047965	  21.337819	   0.000590	   0.130288  V404(R) 155.28	10.0	2.0	0.65	0.25
 37.034925	  21.524473	   0.000599	   0.130288  V404(R) 155.28	10.0	2.0	0.65	0.25
 33.345809	  18.851432	   0.130288	   0.244232  V404(R) 155.28	10.0	2.0	0.65	0.25
 36.837431	  20.519131	   0.034809	   0.011601  4U1543- 26.8	9.4	1.0	2.45 	0.15
 36.737373	  20.515131	   0.046438	   0.006400  4U1543- 26.8	9.4	1.0	2.45 	0.15
 36.252908	  20.783144	   0.139175	   0.002800  4U1543- 26.8	9.4	1.0	2.45 	0.15
 37.310945	  21.139436	   0.022118	   0.113316  GX339-4 42.1	5.8	1.74	0.52 	0.156
 37.764774	  21.438636	   0.021722	   0.113316  GX339-4 42.1	5.8	1.74	0.52 	0.156


==> figures/XMM_spec/Pie_Figura.txt <==
(Top panel): Unfolded ​MOS1 (black) and ​PN​ (​grey) spectra of the March 29 (filled symbol) and 30 (open symbol) \xmm\ observations. The solid black line represent
the best fit for the  BBODYRAD+NTHCOMP model, the thermal component is shown as a dotted line  and the Comptonized component as a dashed line. In grey is represented the same but for the DISKBB+NTHCOMP model.  (Middle panel): Residuals in units of $\sigma$ when using BBODYRAD+NTHCOMP model. (Botton panel):  Residuals in units of $\sigma$ when using DISKBB+NTHCOMP model. 



